Tensor-based Emotion Editing in the StyleGAN Latent Space

In this paper, we use a tensor model based on the Higher-Order Singular Value Decomposition (HOSVD) to discover semantic directions in Generative Adversarial Networks. This is achieved by first embedding a structured facial expression database into the latent space using the e4e encoder. Specifically, we discover directions in latent space corresponding to the six prototypical emotions: anger, disgust, fear, happiness, sadness, and surprise, as well as a direction for yaw rotation. These latent space directions are employed to change the expression or yaw rotation of real face images. We compare our found directions to similar directions found by two other methods. The results show that the visual quality of the resultant edits are on par with State-of-the-Art. It can also be concluded that the tensor-based model is well suited for emotion and yaw editing, i.e., that the emotion or yaw rotation of a novel face image can be robustly changed without a significant effect on identity or other attributes in the images.

==> rebuttal/reviews.txt <==

Paper ID
8944
Paper Title
Tensor-based Emotion Editing in the StyleGAN Latent Space
Reviewer #1
Questions

    1. Summary. In 5-7 sentences, describe the key ideas, experimental or theoretical results, and their significance.
        The submission introduces a new GAN-based method for semantic image editing. Given a large number of face images of different poses and with different emotions, the method maps them in the GAN latent space using the SOTA inversion method, represents their latent codes as a high-dimensional tensor and exploits this tensor-based representation to compute the latent direction "responsible" for the change of particular emotion. Experimentally, the method is shown to be comparable to existing alternatives, like InterfaceGAN.
    2. Strengths. Consider the significance of key ideas, experimental or theoretical validation, writing quality, data contribution. Explain clearly why these aspects of the paper are valuable. Short bullet lists do NOT suffice.
        The proposed approach is conceptually novel and is shown to perform well, at least for the problem of emotion editing. I agree with the authors that existing approaches to discover latent controls (e.g. InterFace, GANSpace) can be suboptimal and more research efforts should be invested in this direction.
    3. Weaknesses. Consider the significance of key ideas, experimental or theoretical validation, writing quality, data contribution. Clearly explain why these are weak aspects of the paper, e.g. why a specific prior work has already demonstrated the key contributions, or why the experiments are insufficient to validate the claims, etc. Short bullet lists do NOT suffice.
        (1) From the description of the method it looks like the proposed method requires too much supervision: all people should be represented in all poses and with all emotions. This is a very strong requirement (much stronger than e.g. in InterFace), which makes the method hardly applicable.

        (2) The authors compare only to two baselines to learn latent controls. The field of semantic editing is very competitive and it is necessary to demonstrate the advantage over existing alternatives to get some impact. For instance, the authors omit the discussion and comparison to

        Enjoy your editing, ICLR'2021

        which is a yet another alternative do discover latent controls.

        (3) The quantitative advantage over the baselines (Table 2) is minor and probably does not justifies the complexity of the method and the requirement of supervised data.

        (4) In my opinion, user study is necessary for quantitative evaluation of editing methods, since this is the final target one wants to achieve. In the current submission, most of the experiments are qualitative and the provided quantitative ones use proxy measures.
    4. Paper rating (pre-rebuttal).
        Weak Reject
    5. Justification of rating. What are the most important factors in your rating?
        In my opinion, the submission tackles the promising research direction, since the existing discovery of latent controls is quite simple and there potentially can be a room for improvement. But given the issues described above I cannot recommend to accept the submission, mostly because of strong requirement of labeled data, lack of comparison to the more recent baselines, only minor empirical improvements.
    6. Are there any serious ethical/privacy/transparency/fairness concerns? If yes, please also discuss below in Question 9.
        No
    7. Limitations and Societal Impact. Have the authors adequately addressed the limitations and potential negative societal impact of their work? Discuss any serious ethical/privacy/transparency/fairness concerns here. Also discuss if there are important limitations that are not apparent from the paper.
        The submission does not introduce novel social risks. The limitations are adequately described.
    8. Is the contribution of a new dataset a main claim for this paper? Have the authors indicated so in the submission form?
        No dataset contribution claim

Reviewer #2
Questions

    1. Summary. In 5-7 sentences, describe the key ideas, experimental or theoretical results, and their significance.
        In this paper, the authors adopt a tensor model based on the Higher Order Singular Value Decomposition (HOSVD) to discover emotion directions in StyleGAN latent space. The semantic directions of different expressions are found by a parameter tensor calculated from the 5th order tensor computed from the training vectors. The authors also show visual quality of the resultant edits are on par with prior work.
    2. Strengths. Consider the significance of key ideas, experimental or theoretical validation, writing quality, data contribution. Explain clearly why these aspects of the paper are valuable. Short bullet lists do NOT suffice.
        1) The idea to use HOSVD based tensor model to discover novel semantic directions in GAN latent space is well-motivated. Compared with PCA and matrix based litetature works, the tensors seem to be able to find more useful information between different dimensions of the data.
        2) The proposed method is evaluated on a number of different datasets like BU-3DFE and FEI, in expression editing and face rotation. The visual results seem to show that the edited results are of high quality.
    3. Weaknesses. Consider the significance of key ideas, experimental or theoretical validation, writing quality, data contribution. Clearly explain why these are weak aspects of the paper, e.g. why a specific prior work has already demonstrated the key contributions, or why the experiments are insufficient to validate the claims, etc. Short bullet lists do NOT suffice.
        1) The main concern is the novelty of using HOSVD to extract semantic directions when comparing with [13], I suggest the further highlight the key difference. More highlights and comparative results with [13] shall be explained.
        2) The authors compare the edits results which GANSpace, which is an unsupervised model. More recent supervised method like StyleFlow could be considered as well.
        3) For facial expression editing, the authors mainly present the results by providing visual examples. More quantitative evaluation, like FID score and the accuracy of emotion editing shall be provided. For example, an expression classifier could be trained to classify the expresisons of the edited faces to show whethter the target expression is accurately produced, or not.
        4) For rotation editing, how do you use Arcface to measure similarity, by cosine similarity? In Tabale 2, it seems that the similarity score of InterfaceGAN is higher than your approach?
    4. Paper rating (pre-rebuttal).
        Weak Reject
    5. Justification of rating. What are the most important factors in your rating?
        Motivation, novelty of the approach and quality of the edited faces
    6. Are there any serious ethical/privacy/transparency/fairness concerns? If yes, please also discuss below in Question 9.
        No
    7. Limitations and Societal Impact. Have the authors adequately addressed the limitations and potential negative societal impact of their work? Discuss any serious ethical/privacy/transparency/fairness concerns here. Also discuss if there are important limitations that are not apparent from the paper.
        Yes, the authors adequately addressed the limitations and potential negative societal impact of their work
    8. Is the contribution of a new dataset a main claim for this paper? Have the authors indicated so in the submission form?
        No dataset contribution claim
    9. Additional comments to author(s). Include any comments that may be useful for revision but should not be considered in the paper decision.
        No

Reviewer #3
Questions

    1. Summary. In 5-7 sentences, describe the key ideas, experimental or theoretical results, and their significance.
        The authors propose to use a multilinear decomposition to discover meaningful directions in the latent space of StyleGAN. In particular, they focus on emotion and rotation of the face. Contrary to standard methods (e.g., GANSpace, SeFA, etc) the model is trained on an external dataset by utilising GAN inversion. The authors showcase the efficacy of the method qualitatively.
    2. Strengths. Consider the significance of key ideas, experimental or theoretical validation, writing quality, data contribution. Explain clearly why these aspects of the paper are valuable. Short bullet lists do NOT suffice.
        - The main idea is generalisable to multiple facial attributes (besides the ones studied).
        - The experiments showcase the efficacy of the method qualitatively.
        - The authors provide comparison with related work in the area of semantic directions in the latent space.
        - The paper is generally easy to follow.
    3. Weaknesses. Consider the significance of key ideas, experimental or theoretical validation, writing quality, data contribution. Clearly explain why these are weak aspects of the paper, e.g. why a specific prior work has already demonstrated the key contributions, or why the experiments are insufficient to validate the claims, etc. Short bullet lists do NOT suffice.
        - The main weakness of the paper lies in its lack of novelty. Many methods have been recently proposed for the task of discovering directions in the latent space of GANs e.g. [Tzelepis et al., Voynov et al.] (most of which are not found in the related works section) and I can’t see how this work adds significantly to the existing corpus of methodologies in terms of image quality or attribute control. Furthermore, the differences to [13] do not seem as significant extensions in my opinion, but rather design choices.

        - More importantly, there is prior work (albeit focusing on other multilinear aspects of the space) that utilises tensor decompositions in the latent space of GANs (e.g., [Oldfield et al.]). I would like to see discussion on the differences with such work as well as comparison.

        - I’m missing any meaningful quantitative evaluation of the experiments. I would prefer to see image quality (e.g., FID) as well as attribute accuracy (e.g., classification score) metrics.

        - The choice of a multilinear decomposition lacks proper support. I would like to see discussion and comparison to a linear baseline that is trained in similar manner.

        - The results in the supplementary showcase lack of identity preservation during emotion transfer. I would like to see a discussion and quantitative evaluation of that (similar to what’s reported for the task of face frontalization).

        - Lastly, since the authors focus on emotion editing, I would expect to see a comparison with such methods (e.g., GANimation) or even standard attribute transfer GANs (e.g., StarGAN).

        [Tzelepis et al.] WarpedGANSpace: Finding non-linear RBF paths in GAN latent space
        [Voynov et al.] Unsupervised discovery of interpretable direc- tions in the GAN latent space
        [Oldfield et al.] Tensor Component Analysis for Interpreting the Latent Space of GANs

        Minor issues:
        line 512 “we uses” : “we use”
        line 585 “contained the in “: contained in”
    4. Paper rating (pre-rebuttal).
        Weak Reject
    5. Justification of rating. What are the most important factors in your rating?
        The most important factors for my rating are: 1. the lack of novelty and 2. the lack of sufficient quantitative evaluation.
    6. Are there any serious ethical/privacy/transparency/fairness concerns? If yes, please also discuss below in Question 9.
        No
    7. Limitations and Societal Impact. Have the authors adequately addressed the limitations and potential negative societal impact of their work? Discuss any serious ethical/privacy/transparency/fairness concerns here. Also discuss if there are important limitations that are not apparent from the paper.
        I’m missing a proper discussion on the limitations of the method (besides one sentence in Sec. 4), as well as societal impact. Since the work focuses on synthetic faces, including a discussion on ethical consideration is of utmost importance.
    8. Is the contribution of a new dataset a main claim for this paper? Have the authors indicated so in the submission form?
        No dataset contribution claim

